Optimizing the Medium Access Control in Multi-hop Wireless Networks

We study the problem of geometric optimization of medium access control in multi-hop wireless network. We discuss the optimal placements of simultaneous transmitters in the network and our general framework allows us to evaluate the performance gains of highly managed medium access control schemes that would be required to implement these placements. In a wireless network consisting of randomly distributed nodes, our performance metrics are the optimum transmission range that achieves the most optimal tradeoff between the progress of packets in desired directions towards their respective destinations and the total number of transmissions required to transport packets to their destinations. We evaluate ALOHA based scheme where simultaneous transmitters are dispatched according to a uniform Poisson distribution and compare it with various grid pattern based schemes where simultaneous transmitters are positioned in specific regular patterns. Our results show that optimizing the medium access control in multi-hop network should take into account the parameters like signal-to-interference ratio threshold and attenuation coefficient. For instance, at typical values of signal-to-interference ratio threshold and attenuation coefficient, the most optimal scheme is based on triangular grid pattern and, under no fading channel model, the most optimal transmission range and network capacity are higher than the optimum transmission range and capacity achievable with ALOHA based scheme by factors of two and three respectively. Later on, we also identify the optimal medium access control schemes when signal-to-interference ratio threshold and attenuation coefficient approach the extreme values and discuss how fading impacts the performance of all schemes we evaluate in this article.

==> figures/range_aloha_ploss.dat <==
3		0.1317301109		0.09153951513		0.1227678260	0.08471218696
4		0.1905331151		0.1240865491		0.1849080051	0.1195898856
5		0.2286840178		0.1448741476		0.2248507511	0.1417044598
6		0.2552125328		0.1593848127		0.2524340185	0.1570336889
7		0.2746493841		0.1701031589		0.2725417553	0.1682908650
8		0.2894764095		0.1783490627		0.2878217281	0.1769098297
9		0.3011500900		0.1848918812		0.2998157287	0.1837214550
10		0.3105759934		0.1902110820		0.3094766428	0.1892406812
12.5		0.3277345482		0.1999847544		0.3277056305	0.1997620535
15.0		0.3393104962		0.2066494874		0.3392961381	0.2064918205
20		0.3539370019		0.2151572044		0.3539322998	0.2150660765
30		0.3687435770		0.2238717864		0.3687426179	0.2238300317
40		0.3762174534		0.2283103825		0.3762171453	0.2282865056
50		0.3807252790		0.2310004654		0.3807251517	0.2309850266
60		0.3837405329		0.2328052909		0.3837404712	0.2327944941
70		0.3858992852		0.2341001237		0.3858992518	0.2340921510
80		0.3875211170		0.2350743771		0.3875009149	0.2350560068
90		0.3887841970		0.2358339960		0.3887681860	0.2358194353
100		0.3897957114		0.2364428728		0.3897827105	0.2364310485


==> figures/range_aloha_sinr_.dat <==
1		0.3388211155		0.2206605553		0.3288180982	0.2126642313
2		0.2849134614		0.1855526700		0.2765019600	0.1788285898
3		0.2574483746		0.1676657644		0.2498477251	0.1615898720
4		0.2395827084		0.1560305750		0.2325095070	0.1503763201
5		0.2265833361		0.1475646071		0.2198939153	0.1422171429
6		0.2164874153		0.1409895401		0.2100960564	0.1358803441
7		0.2083032078		0.1356594953		0.2021534712	0.1307434500
8		0.2014642406		0.1312055512		0.1955164110	0.1264509085
9		0.1956184622		0.1273984310		0.1898432175	0.1227817512
10		0.1905331151		0.1240865491		0.1849080051	0.1195898856
12.5		0.1801950950		0.1173538126		0.1748751943	0.1131011309
15.0		0.1721661045		0.1121248543		0.1670832439	0.1080616603
20		0.1602186135		0.1043439343		0.1554884786	0.1005627061
30		0.1447738601		0.09428538808		0.1404997008	0.09086866275
40		0.1347272577		0.08774244033		0.1307497043	0.08456281911
50		0.1274171735		0.08298167667		0.1236554357	0.07997457660
60		0.1217398200		0.07928424488		0.1181456948	0.07641113277
70		0.1171375019		0.07628694032		0.1136792509	0.07352244491
80		0.1132916681		0.07378230351		0.1099469576	0.07110857144
90		0.1100043453		0.07164140254		0.1067566865	0.06904525267
100		0.1071446444		0.06977899443		0.1039814126	0.06725033477

